Progressive Learning for Systematic Design of Large Neural Networks

We develop an algorithm for systematic design of a large artificial neural network using a progression property. We find that some non-linear functions, such as the rectifier linear unit and its derivatives, hold the property. The systematic design addresses the choice of network size and regularization of parameters. The number of nodes and layers in network increases in progression with the objective of consistently reducing an appropriate cost. Each layer is optimized at a time, where appropriate parameters are learned using convex optimization. Regularization parameters for convex optimization do not need a significant manual effort for tuning. We also use random instances for some weight matrices, and that helps to reduce the number of parameters we learn. The developed network is expected to show good generalization power due to appropriate regularization and use of random weights in the layers. This expectation is verified by extensive experiments for classification and regression problems, using standard databases.

==> fig_IV_1_3.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_IV_1_3.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2281.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53167702)%
    \put(0,0){\includegraphics[width=\unitlength]{fig_IV_1_3.eps}}%
    \put(-0.19001493,0.18758047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11794446\unitlength}\raggedright \end{minipage}}}%
    \put(-0.29839632,0.20909736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07889528\unitlength}\raggedright \end{minipage}}}%
    \put(0.25482319,0.25356494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08266564\unitlength}\raggedright \end{minipage}}}%
    \put(0.25169192,0.24604989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07389807\unitlength}\raggedright \end{minipage}}}%
    \put(0.97216011,0.39021566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\tilde{\mathbf{t}}_l$}}}}%
    \put(0.00678488,0.21819622){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{x}$}}}}%
    \put(0.17620263,0.21888293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{R}_1$}}}}%
    \put(0.12530418,0.31842669){\color[rgb]{0,0,0}\rotatebox{-0.21280446}{\makebox(0,0)[lb]{\smash{\textit{$\mathbf{W}_{L}^{\star}$}}}}}%
    \put(0.33562512,0.32012945){\color[rgb]{0,0,0}\rotatebox{-0.87796269}{\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_1^{\star}$}}}}}%
    \put(0.23008434,0.36553108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{V}_Q$}}}}%
    \put(0.55999949,0.32012952){\color[rgb]{0,0,0}\rotatebox{-0.87796269}{\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_2^{\star}$}}}}}%
    \put(0.45445979,0.36553108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{V}_Q$}}}}%
    \put(0.40198042,0.21888293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{R}_2$}}}}%
    \put(0.83906522,0.32014413){\color[rgb]{0,0,0}\rotatebox{-0.87796269}{\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_l^{\star}$}}}}}%
    \put(0.75104798,0.34589823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{V}_Q$}}}}%
    \put(0.75383024,0.21888293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{R}_l$}}}}%
    \put(0.18239037,0.50600031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Layer$ $1$}}}}%
    \put(0.49120681,0.50600031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Layer$ $2$}}}}%
    \put(0.79708327,0.50600031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Layer$ $L$}}}}%
    \put(0.07052283,0.25500715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.06683054,0.17932099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$P$}}}}%
    \put(0.18554743,0.42908431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.18248506,0.35409935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Q$}}}}%
    \put(0.2973087,0.3675528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.29312663,0.18230355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$n_1$}}}}%
    \put(0.28924074,0.29292656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$2Q$}}}}%
    \put(0.28668155,0.25856906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{\tiny $2Q+1$}}}}%
    \put(0.40922171,0.42908431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.40615934,0.35409935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Q$}}}}%
    \put(0.52168413,0.3675528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.51750209,0.18230355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$n_2$}}}}%
    \put(0.51361619,0.29292656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$2Q$}}}}%
    \put(0.51105698,0.25856906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{\tiny $2Q+1$}}}}%
    \put(0.63429831,0.42838314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.63123594,0.35339818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Q$}}}}%
    \put(0.80355577,0.36615045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.79937372,0.1809012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$n_l$}}}}%
    \put(0.79548783,0.29152421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$2Q$}}}}%
    \put(0.79292861,0.25716671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{\tiny $2Q+1$}}}}%
    \put(0.91546882,0.42768196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.91240641,0.35269701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$Q$}}}}%
    \put(0.05333847,-0.1148283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{x}$}}}}%
    \put(0.56515726,-0.08134218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\tilde{\mathbf{t}}_1$}}}}%
    \put(0.36469935,-0.11519164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_{1}^{\star}$}}}}%
    \put(0.13639795,0.03904586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.18490985,-0.04353607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{z}_1$}}}}%
    \put(0.22428783,-0.09906564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{y_1}$}}}}%
    \put(0.07133767,-0.14962171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{array}{c} \mathbf{V}_Q \mathbf{W}_{ls}^{\star} \\ \mathbf{R}_1 \end{array} \right]$}}}}%
    \put(0.38809715,0.03904586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.35496934,-0.03827699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PP holding}}}%
    \put(0.49488687,-0.04645556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.68762163,0.03901995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.83152875,-0.21353443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_{1}^{\star}$}}}}%
    \put(0.78047337,0.07412809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.48107241,0.07412809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.24056999,0.07412809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.74887684,-0.11039217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.07274414,-0.18538154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{array}{c} \mathbf{V}_Q \mathbf{O}_{1}^{\star} \\ \mathbf{R}_2 \end{array} \right]$}}}}%
    \put(0.07274414,-0.22534842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{array}{c} \mathbf{V}_Q \mathbf{O}_{l-1}^{\star} \\ \mathbf{R}_l \end{array} \right]$}}}}%
  \end{picture}%
\endgroup%

